UG^2: a Video Benchmark for Assessing the Impact of Image Restoration and Enhancement on Automatic Visual Recognition

Advances in image restoration and enhancement techniques have led to discussion about how such algorithmscan be applied as a pre-processing step to improve automatic visual recognition. In principle, techniques like deblurring and super-resolution should yield improvements by de-emphasizing noise and increasing signal in an input image. But the historically divergent goals of the computational photography and visual recognition communities have created a significant need for more work in this direction. To facilitate new research, we introduce a new benchmark dataset called UG^2, which contains three difficult real-world scenarios: uncontrolled videos taken by UAVs and manned gliders, as well as controlled videos taken on the ground. Over 160,000 annotated frames forhundreds of ImageNet classes are available, which are used for baseline experiments that assess the impact of known and unknown image artifacts and other conditions on common deep learning-based object classification approaches. Further, current image restoration and enhancement techniques are evaluated by determining whether or not theyimprove baseline classification performance. Results showthat there is plenty of room for algorithmic innovation, making this dataset a useful tool going forward.

==> figures/GroundClassif.dat <==
Method Baseline-1C Baseline-AC Bicubic-1C Bicubic-AC Bilinear-1C Bilinear-AC BlindDeconvolution-1C BlindDeconvolution-AC DeepDeblurring-1C DeepDeblurring-AC DynamicDeepDeblurring-1C DynamicDeepDeblurring-AC NearestNeighbor-1C NearestNeighbor-AC SRCNN-1C SRCNN-AC VDSR-1C VDSR-AC
Inception 54.86 49.16 54.26 45.80 53.78 45.33 45.16 37.08 53.98 45.93 52.98 44.71 54.26 45.80 53.43 44.60 55.67 46.78
ResNet 56.48 46.39 56.93 47.47 57.23 47.47 42.03 35.01 55.23 45.19 55.05 44.71 56.93 47.47 54.09 44.15 56.15 46.71
VGG16 57.14 52.89 56.79 52.79 57.02 51.74 42.47 37.83 57.25 52.88 57.26 53.32 56.79 52.79 54.29 49.08 58.64 54.63
VGG19 53.37 48.34 53.23 48.20 53.60 48.28 41.78 36.89 53.53 48.50 55.21 50.00 53.23 48.20 54.26 50.67 56.93 51.15

==> figures/GroundClassif_Weather.dat <==
Method Baseline-1C Baseline-AC Bicubic-1C Bicubic-AC Bilinear-1C Bilinear-AC BlindDeconvolution-1C BlindDeconvolution-AC DeepDeblurring-1C DeepDeblurring-AC DynamicDeepDeblurring-1C DynamicDeepDeblurring-AC NearestNeighbor-1C NearestNeighbor-AC SRCNN-1C SRCNN-AC VDSR-1C VDSR-AC
Cloudy 69.88 65.17 66.73 61.35 65.69 61.33 63.64 57.63 65.69 61.33 65.79 61.85 47.13 42.81 65.41 60.40 65.93 61.45
Rainy 0.06 0.06 0.06 0.06 0.00 0.00 0.32 0.32 0.00 0.00 0.00 0.00 1.35 1.35 0.00 0.00 0.00 0.00
Snow 40.51 40.51 42.61 42.61 42.68 42.68 42.44 42.44 42.68 42.68 42.62 42.62 32.13 32.13 42.31 42.31 42.55 42.55
Sunny 52.73 44.83 53.51 44.40 53.73 44.96 52.56 44.18 53.73 44.96 56.09 46.71 43.22 35.34 53.62 44.79 53.19 44.26

==> figures/KawaClassif.dat <==
Method Baseline-1C Baseline-AC Bicubic-1C Bicubic-AC Bilinear-1C Bilinear-AC BlindDeconvolution-1C BlindDeconvolution-AC DeepDeblurring-1C DeepDeblurring-AC DynamicDeepDeblurring-1C DynamicDeepDeblurring-AC NearestNeighbor-1C NearestNeighbor-AC SRCNN-1C SRCNN-AC VDSR-1C VDSR-AC
Inception 35.07 4.96 40.14 3.75 40.78 3.95 32.73 3.25 35.10 4.90 40.68 4.24 39.65 3.66 41.57 5.39 41.34 4.09
ResNet 39.38 4.82 38.95 4.43 39.50 4.28 32.36 3.00 41.40 5.58 38.02 4.33 38.37 4.55 39.02 4.84 40.81 3.42
VGG16 36.09 3.82 36.38 4.01 37.72 4.02 32.27 2.84 38.30 3.65 36.32 3.47 35.45 3.89 40.88 4.33 38.64 4.54
VGG19 35.22 4.28 35.54 4.39 36.03 4.42 29.09 3.90 37.00 4.07 36.02 4.01 34.91 4.17 38.81 4.75 36.96 4.32

==> figures/YoutubeClassif.dat <==
Method Baseline-1C Baseline-AC Bicubic-1C Bicubic-AC Bilinear-1C Bilinear-AC BlindDeconvolution-1C BlindDeconvolution-AC DeepDeblurring-1C DeepDeblurring-AC DynamicDeepDeblurring-1C DynamicDeepDeblurring-AC NearestNeighbor-1C NearestNeighbor-AC SRCNN-1C SRCNN-AC VDSR-1C VDSR-AC
Inception 24.37 5.94 31.80 7.37 32.14 7.52 26.10 6.06 25.32 6.05 33.33 7.80 31.53 7.16 32.90 7.99 32.70 7.07
ResNet 30.60 6.02 30.86 6.23 31.17 6.05 24.53 4.84 32.77 5.96 31.66 5.73 30.40 6.38 30.98 6.11 31.44 5.34
VGG16 28.96 6.81 28.94 6.69 28.92 6.50 25.37 6.12 30.53 6.31 30.56 6.79 28.67 6.89 32.67 6.98 28.28 6.06
VGG19 29.68 7.29 29.56 7.13 29.44 6.93 24.57 6.14 32.08 7.05 31.43 7.25 29.32 7.29 32.51 7.85 29.47 6.70

==> latex/README.txt <==

To make a sample WACV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

